Ricci Curvature Formula: Applications to Bonnet-Myers Sharp Irregular Graphs

In this paper, we establish a simple formula for computing the Lin-Lu-Yau Ricci curvature on graphs. For any edge $xy$ in a simple locally finite graph $G$, the curvature $\kappa(x,y)$ can be expressed as a cost function of an optimal bijection between two blow-up sets of the neighbors of $x$ and $y$. Utilizing this approach, we derive several results including a structural theorem for the Bonnet-Myers sharp irregular graphs of diameter $3$ and a theorem on $C_3$-free Bonnet-Myers sharp graphs.

==> BMS1331.tikz <==
\tikz[scale=1, vertex/.style={scale=0.5, circle, draw=black, fill=black},
wvertex/.style={scale=0.5, circle, draw=black, fill=white}]{
\node[wvertex] (v1) at (0,0) {};
\node[wvertex](v2) at (1,-0.5) {};
\node[wvertex] (v3) at (1,0) {};
\node[wvertex] (v4) at (1,0.5) {};
\node[wvertex] (v5) at (2,-0.5) {};
\node[wvertex] (v6) at (2,0) {};
\node[wvertex] (v7) at (2,0.5) {};
\node[wvertex] (v8) at (3,0) {};
\draw (v1)--(v2);
\draw (v1)--(v3);
\draw (v1)--(v4);
\draw (v2)--(v5);
\draw (v2)--(v6);
\draw (v3)--(v5);
\draw (v3)--(v7);
\draw (v4)--(v6);
\draw (v4)--(v7);
\draw (v5)--(v8);
\draw (v6)--(v8);
\draw (v7)--(v8);
}
